Implementation of the three-neutron quantization condition

We present an implementation of the three-neutron quantization condition (QC) derived in previous work. We construct the matrices appearing in the QC and determine solutions numerically. The symmetries of the QC allow the projection onto irreducible representations of the appropriate little group (depending on frame momentum), restricting the size of the matrices and reducing computational complexity. In this initial study, we include only two-neutron interactions, which are modeled based on experimental data for $I=1$ scattering amplitudes. We show examples of the finite-volume spectrum in two frames and for a range of energies, illustrating the potential and also the challenges of using three-neutron spectroscopy to constrain the underlying interactions.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

